Tensorized block rational Krylov methods for tensor Sylvester equations

We introduce the definition of tensorized block rational Krylov subspaces and its relation with multivariate rational functions, extending the formulation of tensorized Krylov subspaces introduced in [Kressner D., Tobler C., Krylov subspace methods for linear systems with tensor product structure, SIMAX, 2010]. Moreover, we develop methods for the solution of tensor Sylvester equations with low multilinear or Tensor Train rank, based on projection onto a tensor block rational Krylov subspace. We provide a convergence analysis, some strategies for pole selection, and techniques to efficiently compute the residual.

==> TT_nonsymm_d5_det.dat <==
2	0.38267
8.3333	0.023936
15.333	5.7394e-05
22.333	5.9675e-08
29.667	2.5627e-08


==> TT_nonsymm_d5_det2.dat <==
2	0.38267
8	0.034748
15.667	0.0001888
23.333	3.2523e-08
29.333	6.6076e-09


==> TT_nonsymm_d5_ext.dat <==
2	0.38291
6	0.05379
10	0.01362
14	0.0037691
18	0.0009777
22	0.00028563
26	6.7118e-05
30	1.6649e-05
31	1.2098e-05


==> TT_nonsymm_d5_poly.dat <==
2	0.12735
6	0.012692
10	0.0040447
14	0.0019482
18	0.0011577
22	0.00075714
26	0.00055025
30	0.00039703
31	0.00036597


==> TT_symm_d4_det.dat <==
2	0.40269
6	0.060055
10	0.0033663
14	9.708e-05
18	1.0793e-05
22	3.6805e-07
26	2.8614e-09
30	2.6385e-11
31	1.9571e-11


==> TT_symm_d4_det2.dat <==
2	0.40269
6	0.060222
10	0.0024674
14	9.7297e-05
18	2.6477e-06
22	2.3365e-07
26	2.1184e-09
30	7.1189e-11
31	5.7636e-11


==> TT_symm_d4_ext.dat <==
2	0.40295
6	0.085785
10	0.034908
14	0.013083
18	0.004234
22	0.0012386
26	0.00031909
30	6.9074e-05
31	5.1273e-05


==> TT_symm_d4_poly.dat <==
2	0.15551
6	0.039001
10	0.021659
14	0.015156
18	0.011495
22	0.0092557
26	0.008053
30	0.0067795
31	0.0066033


==> TT_symm_d5_n=1024.dat <==
2	0.312
4	0.2135
6	0.1053
8	0.025769
10	0.01221
12	0.0020427
14	0.00011706
16	6.9444e-05
18	1.3335e-05
20	1.0351e-05
22	2.3395e-06
24	8.0567e-08
26	2.0932e-08
28	1.0295e-08
30	4.0389e-09
31	1.1479e-09


==> TT_symm_d5_n=128.dat <==
2	0.29677
4	0.14843
6	0.026246
8	0.00081482
10	4.482e-05
12	1.541e-06
14	4.2618e-07
16	3.1547e-08
18	2.161e-09
20	2.2991e-11


==> TT_symm_d5_n=2048.dat <==
2	0.31852
4	0.2182
6	0.11535
8	0.060184
10	0.025101
12	0.0035338
14	0.002248
16	0.00011453
18	6.6339e-05
20	2.5117e-05
22	9.9592e-06
24	4.7145e-06
26	5.1299e-07
28	3.9542e-07
30	1.8434e-08
31	1.4656e-08


==> TT_symm_d5_n=256.dat <==
2	0.2976
4	0.18655
6	0.04916
8	0.0041557
10	0.00048407
12	4.5822e-05
14	1.2782e-05
16	5.6013e-07
18	8.7177e-08
20	9.5644e-09
22	1.8285e-10
24	6.307e-11


==> TT_symm_d5_n=512.dat <==
2	0.30706
4	0.20314
6	0.064858
8	0.0055778
10	0.0028262
12	0.00010123
14	4.6828e-05
16	5.3851e-06
18	2.9746e-06
20	1.6521e-07
22	6.7811e-08
24	9.9517e-09
26	3.688e-09
28	3.7522e-11


==> TT_symm_d6_det.dat <==
2	0.28889
6	0.070467
10	0.0018259
14	0.00017596
18	1.5853e-06
22	2.2395e-07
26	1.1019e-09
30	1.291e-10
31	3.728e-11


==> TT_symm_d6_det2.dat <==
2	0.28889
6	0.14332
10	0.0028501
14	0.00039368
18	4.0905e-06
22	2.8103e-07
26	2.7468e-09
30	3.1257e-11


==> TT_symm_d6_ext.dat <==
2	0.28906
6	0.0098167
10	0.001752
14	0.00046131
18	0.00011872
22	3.0568e-05
26	7.7357e-06
30	1.7691e-06
31	1.2336e-06


==> TT_symm_d6_poly.dat <==
2	0.042798
6	0.0013241
10	0.00034016
14	0.0001398
18	7.2704e-05
22	4.2229e-05
26	2.7363e-05
30	1.8183e-05
31	1.6572e-05


==> Tuck_nonsymm_d3_det.dat <==
2	0.63194
8.6667	0.00070031
15.333	3.3015e-05
17	2.3169e-05
18.667	2.6641e-06
19.667	2.2229e-06
21.333	5.2219e-07


==> Tuck_nonsymm_d3_det2.dat <==
2	0.63194
9	0.00092706
17	4.5742e-07
19	7.9078e-08
21	1.0906e-08


==> Tuck_nonsymm_d3_ext.dat <==
2	0.1063
6	0.01135
10	0.0024004
14	0.00037523
18	4.5329e-05
20	1.4252e-05
21	1.0186e-05


==> Tuck_nonsymm_d3_poly.dat <==
2	13.468
6	2.9649
10	1.8946
14	1.1279
18	0.61685
20	0.47461
21	0.41318


==> Tuck_symm_d3_det.dat <==
5	0.001838
9	0.00010662
13	3.6903e-07
17	4.2152e-09
20	1.3846e-10
21	1.506e-11


==> Tuck_symm_d3_det2.dat <==
5	0.0028533
9	3.0907e-05
13	3.6891e-07
17	2.106e-09
20	4.3683e-11
21	2.1714e-11


==> Tuck_symm_d3_ext.dat <==
5	0.019751
9	0.0022595
13	0.00023849
17	1.7721e-05
20	1.5989e-06
21	1.0369e-06


==> Tuck_symm_d3_n=1024.dat <==
2	0.11041
4	0.0075143
6	0.0010236
8	0.00015684
10	1.2305e-05
12	2.1271e-06
14	2.3902e-07
16	5.6979e-09
18	7.8145e-10
20	8.2683e-11


==> Tuck_symm_d3_n=128.dat <==
2	0.016994
4	0.00047094
6	1.5619e-05
8	2.3149e-07
10	6.0097e-10
12	1.864e-12


==> Tuck_symm_d3_n=256.dat <==
2	0.035962
4	0.0013899
6	9.6165e-05
8	8.4579e-06
10	1.081e-07
12	3.6101e-09
14	2.4055e-11


==> Tuck_symm_d3_n=512.dat <==
2	0.062234
4	0.0037242
6	0.0004279
8	6.6923e-05
10	1.804e-06
12	2.378e-07
14	1.3658e-08
16	1.4903e-10
18	8.8048e-12


==> Tuck_symm_d3_poly.dat <==
5	0.26131
9	0.3196
13	0.21006
17	0.15334
20	0.11737
21	0.11158


==> Tuck_symm_d4_det.dat <==
5	0.0094864
9	0.00033231
13	1.1066e-06
17	2.0709e-08
20	6.7616e-10
21	5.6093e-10


==> Tuck_symm_d4_det2.dat <==
5	0.0070521
9	7.1301e-05
13	1.62e-06
17	9.143e-09
20	2.1934e-10
21	1.3863e-10


==> Tuck_symm_d4_ext.dat <==
5	0.046839
9	0.0064967
13	0.00072408
17	5.6269e-05
20	5.769e-06
21	4.0536e-06


==> Tuck_symm_d4_poly.dat <==
5	0.80596
9	1.0802
13	0.52003
17	0.32333
20	0.28105
21	0.27643


==> example1_det.dat <==
2	2	0.070655
3	3	0.012915
4	4	0.0053344
5	5	0.0044507
6	6	0.001123
7	7	0.00017708
8	8	0.00014332
9	9	7.2793e-05
10	10	1.3722e-05
11	11	8.92e-06
12	12	4.2417e-06
13	13	2.1486e-07
14	14	1.3753e-07
15	15	7.5867e-08
16	16	7.0926e-09
17	17	5.3223e-09
18	18	2.1623e-09
19	19	2.2563e-10
20	20	1.5101e-10


==> example1_det2.dat <==
2	2	0.070655
3	3	0.020532
4	4	0.0051325
5	5	0.0022748
6	6	0.00055566
7	7	0.00026266
8	8	7.6425e-05
9	9	3.3652e-05
10	10	1.2711e-05
11	11	3.6178e-06
12	12	9.1741e-07
13	13	3.6392e-07
14	14	1.2959e-07
15	15	3.6794e-08
16	16	6.713e-09
17	17	2.9477e-09
18	18	8.1302e-10
19	19	2.8713e-10
20	20	3.3062e-11


==> resdet.dat <==
7	0.045828
13	0.00091361
19	1.1727e-06
25	1.2292e-08
30	2.5655e-11
31	1.5718e-11


==> resdet2.dat <==
7	0.076415
13	0.00026503
19	5.4754e-06
25	1.0047e-08
30	6.9513e-11
31	2.4707e-11


==> resext.dat <==
7	0.068359
13	0.019687
19	0.0037738
25	0.00055955
30	7.8983e-05
31	5.7567e-05


==> respoly.dat <==
7	0.043871
13	0.026598
19	0.018633
25	0.015405
30	0.013779
31	0.013104

